Efficient and Flexible Approach to Simulate Low-Dimensional Quantum Lattice Models with Large Local Hilbert Spaces

Quantum lattice models with large local Hilbert spaces emerge across various fields in quantum many-body physics. Problems such as the interplay between fermions and phonons, the BCS-BEC crossover of interacting bosons, or decoherence in quantum simulators have been extensively studied both theoretically and experimentally. In recent years, tensor network methods have become one of the most successful tools to treat lattice systems numerically. Nevertheless, systems with large local Hilbert spaces remain challenging. Here, we introduce a mapping that allows to construct artificial $U(1)$ symmetries for any type of lattice model. Exploiting the generated symmetries, numerical expenses that are related to the local degrees of freedom decrease significantly. This allows for an efficient treatment of systems with large local dimensions. Further exploring this mapping, we reveal an intimate connection between the Schmidt values of the corresponding matrix-product-state representation and the single-site reduced density matrix. Our findings motivate an intuitive physical picture of the truncations occurring in typical algorithms and we give bounds on the numerical complexity in comparison to standard methods that do not exploit such artificial symmetries. We demonstrate this new mapping, provide an implementation recipe for an existing code, and perform example calculations for the Holstein model at half filling. We studied systems with a very large number of lattice sites up to $L=501$ while accounting for $N_{\rm ph}=63$ phonons per site with high precision in the CDW phase.

==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/L_101_N_50/mkl/gs_energies.dat <==
dw E0 convergence discweight
1em04 -2.145045855077974e+02 4.255890197319852e-06  9.687076e-05  
1em06 -2.146345954666173e+02 8.911601657681319e-07  9.984952e-07  
1em08 -2.146362418415563e+02 2.318274322822249e-10  9.999302e-09  
1em10 -2.146362652645047e+02 8.894862741541015e-11  9.986320e-11  


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/L_101_N_50/mkl/gs_fit.dat <==
101 50 -214.636265270328 2.31562453816619e-06 1358.25111168405 23.5396214709608


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/L_151_N_75/mkl/gs_energies.dat <==
dw E0 convergence discweight
1em04 -3.217525572615859e+02 1.701133680915767e-06  9.554859e-05  
1em06 -3.219479162832213e+02 2.933192471220729e-08  9.997986e-07  
1em08 -3.219503991205573e+02 3.383347877027051e-09  9.997137e-09  
1em10 -3.219504370525275e+02 8.158710090764888e-11  9.999194e-11  


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/L_151_N_75/mkl/gs_fit.dat <==
151 75 -321.95043704174 3.40741679875148e-06 2069.39353275729 34.8522158582852


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/L_201_N_100/mkl/gs_energies.dat <==
dw E0 convergence discweight
1em04 -4.289331147942081e+02 1.024376226776874e-05  8.567676e-05  
1em06 -4.292612303995986e+02 5.284278976698678e-08  9.990445e-07  
1em08 -4.292645554964027e+02 1.297062582770932e-10  9.986303e-09  
1em10 -4.292646090357372e+02 9.316680126716770e-11  9.990011e-11  


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/L_201_N_100/mkl/gs_fit.dat <==
201 100 -429.264609319718 3.59996451657997e-06 3870.91123000952 38.8798215057783


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/L_251_N_125/mkl/gs_energies.dat <==
dw E0 convergence discweight
1em04 -5.362480654204613e+02 2.588620335228329e-07  9.582411e-05  
1em06 -5.365745684249689e+02 1.274761359264990e-07  9.999816e-07  
1em08 -5.365787129575015e+02 2.986158763015380e-09  9.969454e-09  
1em10 -5.365787809266592e+02 7.905658023346693e-11  9.998513e-11  


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/L_251_N_125/mkl/gs_fit.dat <==
251 125 -536.578780858629 5.88047471214533e-06 3448.57561882071 60.0646643855722


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/L_301_N_150/mkl/gs_energies.dat <==
dw E0 convergence discweight
1em04 -6.434286451013411e+02 7.391808862183274e-06  8.662117e-05  
1em06 -6.438879247156285e+02 4.239244838577044e-07  9.998253e-07  
1em08 -6.438928619101470e+02 7.020732660895146e-09  9.987647e-09  


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/L_301_N_150/mkl/gs_fit.dat <==
301 150 -643.892919144506 3.66999774384206e-05 5361.87938694053 39.4265302337691


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/L_401_N_200/mkl/gs_energies.dat <==
dw E0 convergence discweight
1em04 -8.579240602145669e+02 7.207310895261158e-06  8.775789e-05  
1em06 -8.584425091338505e+02 2.720959455675937e-07  9.993199e-07  
1em08 -8.585211503104024e+02 8.834551509717318e-09  9.997215e-09  


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/L_401_N_200/mkl/gs_fit.dat <==
401 200 -858.520494136367 0.00717354658558451 6399.58797434609 7653.395744239


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/L_501_N_250/mkl/gs_energies.dat <==
dw E0 convergence discweight
1em04 -1.072417651704050e+03 5.663800203215395e-06  8.925140e-05  
1em06 -1.073141181998534e+03 7.091986691096040e-07  9.926102e-07  
1em08 -1.073149430416017e+03 2.360622740063180e-08  9.998978e-09  


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/L_501_N_250/mkl/gs_fit.dat <==
501 250 -1073.14951047136 1.91167444606457e-05 8198.93314473406 20.2256939626512


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/L_51_N_25/mkl/gs_energies.dat <==
dw E0 convergence discweight
1em04 -1.072568474926738e+02 9.078466701139203e-06  9.672702e-05  
1em06 -1.073212797811561e+02 5.433095413272277e-07  9.837219e-07  
1em08 -1.073220824921098e+02 3.044304975301581e-09  9.943803e-09  
1em10 -1.073220928640412e+02 9.846280403956749e-11  9.997918e-11  


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/L_51_N_25/mkl/gs_fit.dat <==
51 25 -107.322092879079 1.09677599700116e-06 674.015349939605 11.1522920706035


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/scaling.dat <==
51 25 -107.322092879079 1.09677599700116e-06 674.015349939605 11.1522920706035
101 50 -214.636265270328 2.31562453816619e-06 1358.25111168405 23.5396214709608
151 75 -321.95043704174 3.40741679875148e-06 2069.39353275729 34.8522158582852
201 100 -429.264609319718 3.59996451657997e-06 3870.91123000952 38.8798215057783


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/scaling_output.dat <==
-2.14628344306352 1.5779926033482e-09 2.13836269128128 1.38859558638457e-07

